Contrastive Representation Learning for Hand Shape Estimation

This work presents improvements in monocular hand shape estimation by building on top of recent advances in unsupervised learning. We extend momentum contrastive learning and contribute a structured collection of hand images, well suited for visual representation learning, which we call HanCo. We find that the representation learned by established contrastive learning methods can be improved significantly by exploiting advanced background removal techniques and multi-view information. These allow us to generate more diverse instance pairs than those obtained by augmentations commonly used in exemplar based approaches. Our method leads to a more suitable representation for the hand shape estimation task and shows a 4.7% reduction in mesh error and a 3.6% improvement in F-score compared to an ImageNet pretrained baseline. We make our benchmark dataset publicly available, to encourage further research into this direction.

==> figure_data/diff_bg/00_s.txt <==
0.999283

==> figure_data/diff_bg/01_s.txt <==
0.997821

==> figure_data/diff_bg/02_s.txt <==
0.998379

==> figure_data/diff_bg/03_s.txt <==
0.997846

==> figure_data/diff_bg/04_s.txt <==
0.997686

==> figure_data/diff_bg/05_s.txt <==
0.997601

==> figure_data/diff_bg/06_s.txt <==
0.998034

==> figure_data/diff_bg/07_s.txt <==
0.996440

==> figure_data/diff_bg/08_s.txt <==
0.998644

==> figure_data/diff_pose/00_s.txt <==
-0.548197

==> figure_data/diff_pose/01_s.txt <==
-0.155765

==> figure_data/diff_pose/02_s.txt <==
-0.461462

==> figure_data/diff_pose/03_s.txt <==
-0.425862

==> figure_data/diff_pose/04_s.txt <==
-0.404900

==> figure_data/diff_view/00_s.txt <==
0.993698

==> figure_data/diff_view/01_s.txt <==
0.973410

==> figure_data/diff_view/02_s.txt <==
0.939633

==> figure_data/diff_view/03_s.txt <==
0.575199

==> figure_data/sim_pose/00_s.txt <==
0.922955

==> figure_data/sim_pose/01_s.txt <==
0.923677

==> figure_data/sim_pose/02_s.txt <==
0.733496

==> figure_data/sim_pose/03_s.txt <==
0.883988

==> figure_data/sim_pose/04_s.txt <==
0.882682

==> figure_data/sim_pose/05_s.txt <==
0.889161

==> figure_data/sim_pose/06_s.txt <==
0.979006

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

